Tuning and optimization for a variety of many-core architectures without changing a single line of implementation code using the Alpaka library

We present an analysis on optimizing performance of a single C++11 source code using the Alpaka hardware abstraction library. For this we use the general matrix multiplication (GEMM) algorithm in order to show that compilers can optimize Alpaka code effectively when tuning key parameters of the algorithm. We do not intend to rival existing, highly optimized DGEMM versions, but merely choose this example to prove that Alpaka allows for platform-specific tuning with a single source code. In addition we analyze the optimization potential available with vendor-specific compilers when confronted with the heavily templated abstractions of Alpaka. We specifically test the code for bleeding edge architectures such as Nvidia's Tesla P100, Intel's Knights Landing (KNL) and Haswell architecture as well as IBM's Power8 system. On some of these we are able to reach almost 50\% of the peak floating point operation performance using the aforementioned means. When adding compiler-specific #pragmas we are able to reach 5 TFLOPS/s on a P100 and over 1 TFLOPS/s on a KNL system.

==> images/alpaka-model.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'alpaka-model.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{845.28540424bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.3100969)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{alpaka-model.pdf}}%
    \put(0.92692116,0.2870074){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Element}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{alpaka-model.pdf}}%
    \put(0.92710465,0.24129703){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Thread}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{alpaka-model.pdf}}%
    \put(0.92706361,0.19541396){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Block}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{alpaka-model.pdf}}%
    \put(0.926796,0.14834886){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Grid}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{alpaka-model.pdf}}%
  \end{picture}%
\endgroup%


==> images/alpka-model.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'alpka-model.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{845.28540424bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.3100969)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{alpka-model.pdf}}%
    \put(0.92692116,0.2870074){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Element}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{alpka-model.pdf}}%
    \put(0.92710465,0.24129703){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Thread}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{alpka-model.pdf}}%
    \put(0.92706361,0.19541396){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Block}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{alpka-model.pdf}}%
    \put(0.926796,0.14834886){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Grid}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{alpka-model.pdf}}%
  \end{picture}%
\endgroup%


==> results/big_scaling.csv <==
kmn	P100_power8	P100_power8_memcpy	P100_pcie	P100_pcie_memcpy	K80	K80_memcpy	KNL_icc	KNL_gcc	KNL_icc_flat	KNL_gcc_flat	Haswell_gcc	Haswell_icc	Power8_gcc	Power8_xl	P100_power8_rel	P100_power8_memcpy_rel	P100_pcie_rel	P100_pcie_memcpy_rel	K80_rel	K80_memcpy_rel	KNL_icc_rel	KNL_gcc_rel	KNL_icc_flat_rel	KNL_gcc_flat_rel	Haswell_gcc_rel	Haswell_icc_rel	Power8_gcc_rel	Power8_xl_rel
1024	984.29	274.33	870.85	210.48	237.21	123.97	180.69	51.82	172.25	56.87	140.11	185.49	24.94	41.12	18.57	5.18	18.53	4.48	16.25	8.49	6.79	1.95	6.47	2.14	17.37	23.00	3.87	6.39
2048	1395.60	705.95	1235.87	434.46	270.16	212.55	386.90	184.24	384.48	185.99	182.11	223.59	49.08	109.90	26.33	13.32	26.30	9.24	18.50	14.56	14.53	6.92	14.44	6.99	22.58	27.73	7.62	17.07
3072	1367.95	895.37	1225.48	593.72	273.35	233.87	477.78	257.36	479.34	260.94	187.89	224.74	77.93	141.22	25.81	16.89	26.07	12.63	18.72	16.02	17.95	9.67	18.00	9.80	23.30	27.87	12.11	21.94
4096	1519.25	1074.30	1366.56	707.67	269.77	235.54	472.06	267.57	475.07	269.62	187.31	225.29	90.99	167.93	28.67	20.27	29.08	15.06	18.48	16.13	17.73	10.05	17.84	10.13	23.23	27.94	14.14	26.09
5120	1522.01	1136.31	1356.98	783.24	265.03	235.30	516.70	296.97	521.39	281.01	187.80	225.50	109.97	190.63	28.72	21.44	28.87	16.66	18.15	16.12	19.41	11.15	19.58	10.55	23.29	27.96	17.08	29.62
6144	1523.23	1212.28	1356.42	844.59	261.75	231.19	501.09	303.60	503.51	302.93	188.35	226.34	115.40	212.68	28.74	22.87	28.86	17.97	17.93	15.83	18.82	11.40	18.91	11.38	23.36	28.07	17.93	33.04
7168	1520.26	1224.29	1352.47	891.52	260.05	234.77	523.77	315.86	528.56	313.75	186.09	224.90	115.35	247.75	28.68	23.10	28.78	18.97	17.81	16.08	19.67	11.86	19.85	11.78	23.08	27.89	17.92	38.49
8192	1525.58	1282.06	1356.53	935.63	259.36	232.74	303.04	331.54	325.16	326.64	182.88	224.42	118.77	252.14	28.78	24.19	28.86	19.91	17.76	15.94	11.38	12.45	12.21	12.27	22.68	27.83	18.45	39.17
9216	1509.80	1251.61	1321.89	953.15	258.90	232.93	527.32	332.38	531.54	329.63	185.34	223.79	123.61	273.25	28.49	23.62	28.13	20.28	17.73	15.95	19.81	12.48	19.96	12.38	22.98	27.75	19.20	42.45
10240	1505.68	1303.87	1301.35	967.70	258.73	233.57	442.21	332.70	436.11	333.90	181.89	222.44	123.51	254.89	28.41	24.60	27.69	20.59	17.72	16.00	16.61	12.50	16.38	12.54	22.56	27.58	19.19	39.60
11264	1493.01	1309.73	1294.02	986.35	258.42	234.30	527.05	335.04	532.11	331.39	184.80	220.56	123.27	263.15	28.17	24.71	27.53	20.99	17.70	16.05	19.80	12.58	19.99	12.45	22.92	27.35	19.15	40.88
12288	1492.59	1319.46	1295.22	1006.21	258.46	234.80	286.39	338.26	293.51	333.72	180.97	222.25	125.06	270.74	28.16	24.90	27.56	21.41	17.70	16.08	10.76	12.70	11.02	12.53	22.44	27.56	19.43	42.06
13312	1465.87	1315.04	1292.30	1023.21	257.30	235.13	525.84	336.76	532.04	322.13	183.74	222.60	126.02	293.77	27.66	24.81	27.50	21.77	17.62	16.10	19.75	12.65	19.98	12.10	22.78	27.60	19.58	45.64
14336	1460.13	1321.76	1291.63	1038.26	256.71	235.67	406.25	337.50	518.14	335.38	181.76	220.82	127.25	284.42	27.55	24.94	27.48	22.09	17.58	16.14	15.26	12.68	19.46	12.60	22.54	27.38	19.77	44.19
15360	1454.03	1301.40	1291.08	1052.36	256.95	236.10	524.83	336.15	533.22	332.23	183.67	218.68	127.35	287.37	27.43	24.55	27.47	22.39	17.60	16.17	19.71	12.63	20.03	12.48	22.78	27.12	19.78	44.65
16384	1493.84	1358.07	1292.77	1067.06	256.57	236.42	206.38	337.88	298.60	339.77	179.49	218.53	127.47	292.87	28.19	25.62	27.51	22.70	17.57	16.19	7.75	12.69	11.22	12.76	22.26	27.10	19.80	45.50
17408	1444.86	1327.78	1289.89	1074.26	255.26	236.49	525.20	337.91	534.70	333.03	181.73	221.51	127.60	291.28	27.26	25.05	27.44	22.86	17.48	16.20	19.73	12.69	20.08	12.51	22.54	27.47	19.82	45.25
18432	1441.46	1319.87	1289.42	1086.31	255.55	236.87	391.75	338.11	422.96	331.20	179.78	220.70	127.97	298.26	27.20	24.90	27.43	23.11	17.50	16.22	14.71	12.70	15.89	12.44	22.29	27.37	19.88	46.34
19456	1435.70	1316.82	1288.78	1092.65	254.38	236.99	523.24	338.43	534.13	331.36	181.58	221.46	128.06	295.16	27.09	24.85	27.42	23.25	17.42	16.23	19.65	12.71	20.06	12.45	22.52	27.46	19.90	45.85
20480	1436.60	1332.17	1288.35	1094.73	254.86	237.20	258.01	340.46	271.10	338.21	179.76	220.83	128.36	297.26	27.11	25.14	27.41	23.29	17.46	16.25	9.69	12.79	10.18	12.70	22.29	27.38	19.94	46.18


==> results/big_scaling_float.csv <==
kmn	P100_power8	P100_power8_memcpy	P100_pcie	P100_pcie_memcpy	K80	K80_memcpy	KNL_icc	KNL_gcc	KNL_icc_flat	KNL_gcc_flat	Haswell_gcc	Haswell_icc	Power8_gcc	Power8_xl	P100_power8_rel	P100_power8_memcpy_rel	P100_pcie_rel	P100_pcie_memcpy_rel	K80_rel	K80_memcpy_rel	KNL_icc_rel	KNL_gcc_rel	KNL_icc_flat_rel	KNL_gcc_flat_rel	Haswell_gcc_rel	Haswell_icc_rel	Power8_gcc_rel	Power8_xl_rel
1024	1724.86	367.40	1467.93	370.83	455.95	227.87	206.99	82.40	213.19	86.73	244.34	377.80	38.11	60.84	16.27	3.47	15.78	3.99	10.43	5.21	3.89	1.55	4.00	1.63	15.15	23.43	2.96	4.73
2048	3542.13	1377.93	3119.65	888.36	608.57	458.85	687.36	359.96	693.32	341.49	369.09	664.93	90.09	150.74	33.42	13.00	33.54	9.55	13.93	10.50	12.91	6.76	13.02	6.41	22.88	41.23	7.00	11.71
3072	4215.98	2161.90	3764.56	1332.95	630.62	525.55	949.83	417.82	956.37	419.18	377.32	584.50	121.61	285.34	39.77	20.40	40.48	14.33	14.43	12.03	17.84	7.85	17.96	7.87	23.40	36.24	9.45	22.16
4096	4372.46	2624.13	3931.10	1660.29	634.63	555.39	1009.24	486.22	1010.67	473.21	380.48	477.28	155.42	313.07	41.25	24.76	42.27	17.85	14.52	12.71	18.95	9.13	18.98	8.89	23.59	29.59	12.07	24.32
5120	4334.57	2906.94	4289.06	1970.98	633.59	571.97	1099.54	528.90	1106.95	522.57	379.62	475.05	178.46	363.91	40.89	27.42	46.12	21.19	14.50	13.09	20.65	9.93	20.79	9.81	23.54	29.45	13.86	28.27
6144	4825.96	3288.45	4330.62	2192.67	634.28	581.11	1112.06	544.84	1120.55	545.29	379.02	455.72	202.15	420.34	45.53	31.02	46.57	23.58	14.51	13.30	20.88	10.23	21.04	10.24	23.50	28.26	15.70	32.65
7168	4853.25	3468.76	4361.08	2383.64	635.18	591.27	1103.66	568.22	1107.28	544.39	369.68	447.84	214.08	416.29	45.79	32.72	46.89	25.63	14.53	13.53	20.73	10.67	20.79	10.22	22.92	27.77	16.63	32.34
8192	4900.29	3605.51	4390.99	2532.63	635.50	595.90	665.01	584.84	664.75	533.10	376.42	452.53	222.84	422.75	46.23	34.01	47.21	27.23	14.54	13.64	12.49	10.98	12.48	10.01	23.34	28.06	17.31	32.84
9216	4888.19	3659.93	4375.15	2662.65	636.52	599.56	1120.90	584.42	1125.06	541.93	372.90	434.56	220.12	477.37	46.11	34.53	47.04	28.63	14.57	13.72	21.05	10.98	21.13	10.18	23.12	26.94	17.10	37.08
10240	4885.00	3867.49	4376.73	2777.70	636.38	603.41	1157.58	587.80	1161.04	585.48	375.55	428.55	222.13	473.70	46.08	36.49	47.06	29.87	14.56	13.81	21.74	11.04	21.80	11.00	23.29	26.57	17.25	36.80
11264	4876.94	3894.46	4376.71	2868.11	636.72	606.29	1173.84	593.70	1177.04	587.24	374.48	416.91	229.91	462.13	46.01	36.74	47.06	30.84	14.57	13.87	22.04	11.15	22.10	11.03	23.22	25.85	17.86	35.90
12288	4897.73	3919.40	4383.68	2958.07	636.39	607.38	749.07	602.05	682.40	579.92	366.51	424.39	235.79	479.01	46.21	36.98	47.14	31.81	14.56	13.90	14.07	11.31	12.82	10.89	22.73	26.31	18.32	37.21
13312	4888.40	3962.05	4382.29	3028.13	636.68	609.97	1178.56	590.48	1180.29	578.29	365.90	410.14	237.65	468.14	46.12	37.38	47.12	32.56	14.57	13.96	22.13	11.09	22.17	10.86	22.69	25.43	18.46	36.36
14336	4885.65	4058.60	4379.35	3097.48	636.72	611.90	1167.77	597.36	1164.06	599.47	363.79	415.49	241.67	508.72	46.09	38.29	47.09	33.31	14.57	14.00	21.93	11.22	21.86	11.26	22.56	25.76	18.77	39.52
15360	4887.90	4103.55	4375.47	3157.83	636.74	613.18	1134.51	598.42	1133.52	588.15	369.55	408.31	246.32	489.98	46.11	38.71	47.05	33.96	14.57	14.03	21.31	11.24	21.29	11.05	22.91	25.32	19.13	38.06
16384	4893.99	4149.87	4381.52	3225.73	636.72	614.72	246.70	604.43	250.06	581.95	368.98	411.26	248.38	492.92	46.17	39.15	47.11	34.69	14.57	14.07	4.63	11.35	4.70	10.93	22.88	25.50	19.29	38.29
17408	4892.51	4185.38	4378.02	3270.61	636.63	615.88	1136.58	603.56	1131.38	585.78	372.93	398.50	246.33	497.20	46.16	39.48	47.08	35.17	14.57	14.09	21.35	11.33	21.25	11.00	23.12	24.71	19.13	38.62
18432	4892.01	4188.00	4381.22	3319.14	636.54	616.55	1169.42	602.22	1175.89	546.97	371.88	396.43	247.66	504.10	46.15	39.51	47.11	35.69	14.57	14.11	21.96	11.31	22.08	10.27	23.06	24.58	19.24	39.16
19456	4886.23	4222.70	4374.89	3356.17	636.55	617.71	1181.35	599.31	1187.16	576.32	359.33	388.72	249.35	501.38	46.10	39.84	47.04	36.09	14.57	14.14	22.19	11.25	22.29	10.82	22.28	24.10	19.37	38.95
20480	4892.09	4222.09	4371.82	3391.66	636.43	618.40	521.66	606.71	549.03	585.14	369.98	398.13	248.94	496.06	46.15	39.83	47.01	36.47	14.56	14.15	9.80	11.39	10.31	10.99	22.94	24.69	19.34	38.53


==> results/cpus.csv <==
tilesize	Haswell_icc_7	Haswell_icc_10	Haswell_gcc_7	Haswell_gcc_10	Haswell_icc_float_7	Haswell_icc_float_10	Haswell_gcc_float_7	Haswell_gcc_float_10
16	73.9	69.6	49.0	47.6	109.7	106.2	64.6	63.8
32	140.8	145.6	98.2	86.8	216.8	221.1	131.1	136.7
64	188.2	192.8	155.4	162.8	447.9	459.5	271.3	268.2
128	221.4	223.3	185.9	182.3	415.0	413.8	377.7	378.0
256	149.0	145.6	134.2	134.5	368.7	359.3	337.6	330.8


==> results/gpus.csv <==
tilesize	K80_7	K80_10	P100_7	P100_10	P100_pcie_7	P100_pcie_10
1	186.5	182.6	654.7	656.1	583.9	584.7
2	261.1	256.6	1393.9	1394.7	1242.7	1244.5
4	240.6	239.7	1518.7	1506.2	1351.5	1301.4
8	69.7	69.6	311.8	311.0	276.2	275.6


==> results/gpus_float.csv <==
tilesize	K80_7	K80_10	P100_7	P100_10	P100_pcie_7	P100_pcie_10
1	215.7	213.5	720.4	721.0	640.9	641.7
2	332.6	332.6	2046.8	2052.0	1825.7	1830.7
4	638.5	635.3	4875.2	4890.0	4359.2	4374.2
8	173.9	173.8	1850.9	1839.6	1638.4	1636.7


==> results/knl_autotuning.csv <==
tilesize	core_count	knl_icc_7	knl_icc_10	knl_gcc_7	knl_gcc_10	knl_icc_float_7	knl_icc_float_10	knl_gcc_float_7	knl_gcc_float_10	knl_icc_flat_7	knl_icc_flat_10	knl_gcc_flat_7	knl_gcc_flat_10	knl_icc_flat_float_7	knl_icc_flat_float_10	knl_gcc_flat_float_7	knl_gcc_flat_float_10	knl_icc_size_7	knl_icc_size_10	knl_gcc_size_7	knl_gcc_size_10	knl_icc_float_size_7	knl_icc_float_size_10	knl_gcc_float_size_7	knl_gcc_float_size_10
16	64	157.6	141.1	45.8	45.9	198.5	197.3	59.5	59.5	158.8	139.7	45.9	46.1	198.7	198.5	59.5	59.7	37.1	34.3	15.4	15.4	43.8	43.6	18.5	18.5
16	128	201.1	200.8	77.4	78.3	288.3	288.3	95.2	95.2	202.7	203.4	78.5	79.1	288.1	286.8	95.5	95.3	44.2	44.1	22.3	22.5	57.1	57.1	25.9	25.9
16	256	283.7	282.3	107.6	107.5	333.4	338.3	125.6	126.3	286.1	286.4	108.3	108.8	334.4	343.1	125.9	127.9	56.5	56.3	28.3	28.2	63.4	64.1	31.6	31.7
32	64	315.4	314.0	117.7	117.3	350.8	352.4	122.3	123.2	317.6	318.8	118.0	117.9	351.9	355.8	122.9	123.5	60.9	60.7	30.1	30.1	65.8	66.0	31.0	31.1
32	128	423.7	415.8	174.2	177.1	583.7	592.8	186.0	189.5	425.4	416.6	178.4	178.4	585.7	594.3	185.1	191.0	75.2	74.2	39.9	40.4	94.6	95.6	41.8	42.4
32	256	473.2	197.2	198.5	200.3	631.9	636.3	240.3	243.4	483.6	461.1	201.8	202.6	637.5	647.6	243.6	246.7	81.4	43.6	43.8	44.1	100.1	100.6	50.2	50.6
64	64	524.3	510.3	219.4	220.5	867.5	866.1	283.5	284.1	526.8	509.3	219.6	221.5	869.4	871.2	284.2	284.6	87.6	85.9	47.0	47.2	125.5	125.4	56.5	56.6
64	128	439.6	439.0	261.1	276.8	1103.4	1156.0	369.3	401.4	440.9	438.8	277.1	277.6	1105.7	1160.7	387.0	400.7	77.2	77.2	53.3	55.5	149.1	154.1	68.2	72.4
64	256	360.9	371.2	270.3	270.5	769.9	817.5	403.9	412.8	379.9	375.9	276.0	274.2	794.4	836.0	406.2	421.0	67.1	68.5	54.6	54.6	115.3	120.3	72.7	73.9
128	64	365.9	377.4	293.3	301.3	914.9	929.0	445.5	451.4	368.8	379.0	294.7	302.9	922.0	933.4	447.7	452.9	67.8	69.3	57.9	59.0	130.4	131.8	78.0	78.7
128	128	356.1	362.8	311.1	334.0	932.5	963.1	534.6	576.1	360.5	369.3	305.0	333.1	936.8	968.1	568.0	576.8	66.5	67.3	60.3	63.5	132.2	135.3	88.8	93.7
128	256	158.1	163.1	195.8	192.8	773.4	816.0	544.5	572.4	165.0	171.9	206.5	193.7	818.3	841.5	561.0	584.0	37.2	38.0	43.4	42.9	115.6	120.2	90.0	93.3
256	64	199.3	198.9	114.5	115.9	710.1	736.8	567.9	593.4	179.5	200.4	111.7	112.7	685.3	722.8	569.4	591.0	43.9	43.8	29.5	29.8	108.8	111.7	92.7	95.7
256	128	82.6	86.1	87.8	87.7	381.2	405.9	413.0	426.3	82.7	85.1	85.5	86.3	399.8	395.5	403.4	392.7	23.4	24.1	24.4	24.4	69.8	73.0	73.9	75.6
256	256	79.1	79.2	74.3	79.0	153.8	160.6	163.0	164.2	76.7	76.1	75.0	78.3	158.5	155.6	161.8	162.3	22.7	22.7	21.7	22.7	36.5	37.6	38.0	38.2


==> results/power8_autotuning.csv <==
tilesize	core_count	power8_xl_7	power8_xl_10	power8_gcc_7	power8_gcc_10	power8_xl_float_7	power8_xl_float_10	power8_gcc_float_7	power8_gcc_float_10	power8_xl_size_7	power8_xl_size_10	power8_gcc_size_7	power8_gcc_size_10	power8_xl_float_size_7	power8_xl_float_size_10	power8_gcc_float_size_7	power8_gcc_float_size_10
16	20	42.77186392	32.08931984	28.99114147	25.34584389	54.65924957	43.76859923	39.39541829	37.64035544	14.6	11.9	11.1	10.1	17.4	14.9	13.8	13.3
16	40	52.42065076	50.27455627	40.78504101	41.16968281	82.89235908	67.81677815	62.03917397	60.10233836	16.9	16.4	14.1	14.2	23.5	20.3	19.1	18.6
16	80	56.20812368	60.64504428	49.57869796	52.50432087	116.24386057	106.24935835	78.24000916	85.93611588	17.8	18.8	16.3	16.9	29.9	28.0	22.5	24.1
16	160	66.99159799	81.5835874	62.7378489	68.30922375	131.40455077	134.13635736	106.47981492	110.99585982	20.2	23.2	19.2	20.4	32.6	33.1	28.1	28.9
32	20	73.45475749	75.46205373	59.03071285	54.96510668	104.61210177	92.95686517	70.13942194	67.53966587	21.5	21.9	18.4	17.5	27.7	25.5	20.8	20.3
32	40	95.60251735	93.58983996	72.34318553	73.4420118	128.34811796	130.21155831	93.04219789	105.54223758	26.0	25.6	21.3	21.5	32.1	32.4	25.5	27.9
32	80	118.31104093	120.33039046	91.68521121	96.2626956	157.18904152	171.690884	140.45654966	139.74596453	30.3	30.6	25.2	26.1	37.1	39.5	34.2	34.1
32	160	134.57635923	146.05543048	92.90127515	95.73223362	185.28236752	219.91921681	158.30004632	166.30145754	33.2	35.2	25.5	26.0	41.7	47.1	37.2	38.6
64	20	124.13307263	128.1714785	59.98039963	57.01635775	159.19112814	165.94442285	128.86892027	128.07071802	31.3	32.0	18.6	18.0	37.4	38.5	32.2	32.0
64	40	168.4968262	173.14019414	79.72888721	89.58840598	218.21964934	222.5078567	154.27318976	171.62433677	38.9	39.7	22.8	24.8	46.8	47.5	36.6	39.5
64	80	152.78639979	176.37685762	93.77361724	107.75408565	273.43814726	298.68509027	184.27899074	208.85418882	36.3	40.2	25.6	28.3	55.0	58.6	41.5	45.4
64	160	131.93662659	137.92547667	100.74849897	111.84482176	274.37236704	299.1839754	173.40677302	186.48528673	32.7	33.8	27.0	29.1	55.2	58.7	39.7	41.9
128	20	196.93135543	197.63735777	73.6202528	73.36549659	256.37945502	267.3850703	115.89693486	126.89073872	43.5	43.6	21.6	21.5	52.6	54.2	29.8	31.8
128	40	211.62173757	233.29559438	92.16460468	103.13068445	344.34801043	359.68990659	151.86328661	186.46528891	45.8	49.1	25.3	27.4	64.9	66.9	36.2	41.9
128	80	178.73432881	192.62800582	104.41676816	115.83154218	348.10773141	355.17852816	179.39718026	197.27702089	40.6	42.8	27.7	29.8	65.4	66.3	40.7	43.6
128	160	139.24474937	149.57102453	112.63926215	120.51233447	288.29888202	304.76474623	196.82101408	215.17240429	34.0	35.8	29.2	30.7	57.2	59.5	43.5	46.4
256	20	240.03848613	213.45697247	72.42935979	78.99056842	323.13582867	323.40388632	112.70694879	155.75058674	50.1	46.1	21.3	22.7	62.0	62.0	29.2	36.8
256	40	231.05433577	255.28803289	92.46310461	107.15088072	395.94271562	435.29522216	187.9957052	192.33030642	48.8	52.4	25.4	28.2	71.7	76.7	42.1	42.8
256	80	178.08730004	201.10377687	108.31873506	126.91388162	349.48321269	382.91701809	201.79401159	227.07576312	40.5	44.2	28.4	31.8	65.6	70.0	44.3	48.2
256	160	140.35838261	146.66903866	117.44468486	123.712674	312.73059941	324.46843325	214.96734053	228.44945864	34.2	35.3	30.1	31.2	60.6	62.2	46.3	48.4
512	20	170.77824712	237.08298139	74.52611988	82.00261762	331.79218685	350.64586803	151.28351808	149.20166871	39.3	49.7	21.7	23.3	63.2	65.7	36.1	35.7
512	40	244.40544448	261.28779966	96.64496904	110.3942829	404.14540541	489.64725057	177.14344371	197.00728893	50.8	53.3	26.2	28.8	72.7	83.4	40.4	43.5
512	80	178.00317259	191.15600463	76.45454815	81.94973919	378.95714477	406.37059017	213.98886294	211.8642547	40.5	42.6	22.1	23.3	69.5	73.0	46.2	45.9
512	160	138.12787081	144.24259698	41.06236543	42.3175294	315.72707874	326.03460505	173.81559737	168.11866856	33.8	34.9	14.2	14.5	61.0	62.4	39.8	38.9


==> results/power8_autotuning_xl_double.csv <==
x,a,b,c,d,e,f
a,28.37682346,53.36174491,98.59891442,140.7737926,165.88476615,167.71400891
b,38.85191836,73.72537587,148.00243534,204.61401681,228.01956026,234.37525505
c,49.33212401,108.26602301,167.84816379,178.98386182,189.43043721,175.12067651
d,70.57488459,140.40102388,136.99831416,145.091503,148.0160407,126.77843934

